Technical Overview of Recent Developments in Small Modular Reactors in the United States

Small modular reactors (SMRs) are a class of advanced nuclear fission reactors characterized by their compact core size (typically <300 MWe) and passive safety systems. Their modular design enables on-site assembly, making them suitable for deployment in locations inaccessible to conventional large-scale reactors. With rising global energy demand, particularly driven by the growth of AI, SMRs have recently gained attention as a potential solution for powering data centers. This technical review aims to provide the public and relevant stakeholders with a foundational understanding of SMR technology. It begins with an overview of SMR concepts, historical context, and their current role in the U.S. energy mix. Detailed technical summaries of nine selected SMR designs are then presented, covering core design, fuel systems, reactivity control, and safety features. The report also outlines key regulatory frameworks, including 10 CFR Part 50, Part 52, and the technology-inclusive, risk-informed, and performance-based framework currently under development. Finally, major U.S. programs and legislative efforts supporting SMR deployment over the past decade are summarized.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

